Co-optimization of spacecraft and low-thrust trajectory with direct methods

Solar-powered electric propulsion systems can operate in multiple modes and their operation is coupled to the power generated by solar arrays. However, the power produced by the solar arrays is a function of the solar array size and heliocentric distance to the Sun, which also depends on the to-be-optimized trajectory. The optimization of spacecraft solar array size, thruster modes, and trajectory can be performed simultaneously, capitalizing on the inherent couplings. In this work, we co-optimize the spacecraft's solar array size, thruster modes, and trajectory using a direct optimization, which allows for maximizing the net delivered mass. A particular challenge arises due to the existence of discrete operating modes. We proposed a method for smoothly selecting optimal operation modes among a set of finite possible modes. The utility of the proposed method is demonstrated successfully by solving a benchmark problem, i.e., the Earth to Comet 67P fixed-time rendezvous problem. The results indicate that utilizing multiple modes increases the net useful mass compared to a single mode and leads to a smaller solar array size for the spacecraft.

==> ChangeLog.txt <==
27 Oct 2008 - The AAS.cls style file was updated to fix an issue where errors occurred if authors were listed across 2 lines in "submit" mode.

06 Mar 2009 - The AAS.cls style file was updated so the user can add or remove the keyword "Preprint" to the top under the document declaration.

13 Oct 2009 - The AAS.cls style was updated to correctly add a period (".") after the figure label caption whenever the caption extends across multiple lines.  Duplicated files were removed from the Figures folder.

19 Feb 2010 - The AAS.cls style was updated to have consistent spacing to the page number and title in the TeX template.

1 Mar 2010 - The AAS.cls style was updated to a spacing fix an issue with very long titles and author lists.

24 Mar 2011 - The AAStemplate.tex file is updated to version 2.0.6 to force the paper format be US Letter size, and not A4. The paper number was changed to generic XX-XXX and an issue was fixed with subsubsection titles.  A non-working URL footnote was replaced.

